Mapping Armenian Paris: Extracting and Geocoding Commercial Advertisements from the 20th-Century Diaspora Press

This paper presents an end-to-end, IIIF-based pipeline that turns the digitised Armenian press of France into an interactive map of the 20th-century Parisian Armenian commercial community. On each page, commercial advertisements are located, read, and parsed into structured records, which are then geocoded and placed on the map. Western Armenian is under-resourced and unsupported by off-the-shelf layout and OCR models, so the pipeline uses vision-language models (VLMs) as a data-bootstrapping strategy: they produce usable structured records at a scale hand annotation could not reach, and stay reliable on the strongly curved scans where conventional line-level CRNN OCR breaks down. The contribution includes a 500-page Western Armenian press corpus with 3,270 advertisement-level annotations, a Label Studio template that captures detection and semantic fields in a single annotation pass, and a reproducible workflow transposable to other under-resourced historical corpora. More broadly, the work shows that VLM-driven data bootstrapping is an effective lever for under-resourced historical languages such as (Western) Armenian.

==> arm-snippets/README.txt <==
These PDFs are pre-rendered Armenian-script snippets used by \arm{...} in
main.tex. They exist because HAL/arXiv only compile with plain pdfLaTeX,
which cannot load the OpenType Armenian font directly (that requires
fontspec, i.e. XeLaTeX/LuaLaTeX).

Each file was generated by compiling a small standalone document with
LuaLaTeX, using fonts/FreeSerif*.otf, e.g.:

  \documentclass[border=0pt,10pt]{standalone}
  \usepackage{fontspec}
  \newfontfamily\armfont{FreeSerif}[
    Path = ../fonts/, Extension = .otf,
    UprightFont = *, BoldFont = *Bold,
    ItalicFont = *Italic, BoldItalicFont = *BoldItalic
  ]
  \begin{document}
  {\armfont[\itshape] <text>}
  \end{document}

Mapping (file -> original Armenian text -> style):
  arm-qashqol-plain.pdf    -> քաշ-քոլ                          -> italic
  arm-qashqol-spaced.pdf   -> քաշ\,-\,քոլ                       -> italic
  arm-fullstop.pdf         -> ։                                 -> italic
  arm-vnots-gt.pdf         -> ՎՆՈՑ (քաշ-քոլ), ՓՈՒԼ-ՕՎԷՐ         -> italic
  arm-vnots-qwen.pdf       -> որոշում (քույ-քույ), փուլ-ուլ      -> italic
  arm-arroghjacuts.pdf     -> ԱՌՈՂՋԱՑՈՒՑԻՉ                      -> italic
  arm-secondfloor.pdf      -> Բ. յարկ. աջ կողմը առաջին դուռ      -> italic
  arm-bd-saint-germain.pdf -> Պուլվար Սէն Ժէռմէն                -> regular
  arm-marseille.pdf        -> Մարսէյլ                           -> regular
  arm-pulover.pdf          -> Փուլ\,օվէր                        -> regular
  arm-branch.pdf           -> Մասնաճիւղ                         -> regular
  arm-genitive-i.pdf       -> ի                                 -> regular

All snippets are set at 10pt to match the paper's body text size.

